Library Liberation: Competitive Performance Matmul Through Compiler-composed Nanokernels

The rapidly evolving landscape of AI and machine learning workloads has widened the gap between high-level domain operations and efficient hardware utilization. Achieving near-peak performance still demands deep hardware expertise-experts either handcraft target-specific kernels (e.g., DeepSeek) or rely on specialized libraries (e.g., CUTLASS)-both of which add complexity and limit scalability for most ML practitioners. This paper introduces a compilation scheme that automatically generates scalable, high-performance microkernels by leveraging the MLIR dialects to bridge domain-level operations and processor capabilities. Our approach removes dependence on low-level libraries by enabling the compiler to auto-generate near-optimal code directly. At its core is a mechanism for composing nanokernels from low-level IR constructs with near-optimal register utilization, forming efficient microkernels tailored to each target. We implement this technique in an MLIR-based compiler supporting both vector and tile based CPU instructions. Experiments show that the generated nanokernels are of production-quality, and competitive with state-of-the-art microkernel libraries.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.16   Emergency release: fixes a typo in the code.

Version 2.15   Bug fixes.  Documentation updates
	       New journals: AILET, TAIS, TAISAP, ACMJDS

Version 2.14   Bib style update.  Documentation update.  DLT is now using
	       acmlarge format.
	       Generate error if a user tries to redefine sectioning commands

Version 2.13   Documentation update
	       Added mathcal in unicode mode
	       Bug fixes

Version 2.12   Bug fixes
	       Switched to unicode-math and libertinus for Unicode engines

Version 2.11   Conference date is no longer printed in bibstrip.
	       ISBN now uses 4-digit year
	       DOI in bibliography is now output as doi:XX.XXXX/XXXXX.XXXX
	       Changed URL in Creative Commons licenses (deleted
	       trailing /legalcode)

Version 2.10.  Bug fixes.  Documentation update.

Version 2.09.  Experimental tagging code is now in the main branch.
	       Creative Commons license is now allowed for all materials. 

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> cgo26-second-round-reviews-270.txt <==
CGO 2026 Paper #270 Reviews and Comments
===========================================================================
Paper #270 Library Liberation: Competitive-performance Matmul Through
Compiler-composed Nanokernels


Review #270A
===========================================================================

Overall merit
-------------
D. Reject

Novelty
-------
1. Published before or openly commercialized

Reviewer expertise
------------------
X. I am an expert in this area

Paper summary
-------------
This work leverages MLIR to automatically generate nanokernels for MatMul operations. The core idea is to perform register tiling according to the architectural design of the target platforms, followed by a vectorization step automated using MLIR’s vector dialect. Experimental results are reported on three different Intel ISA platforms, with relative performance improvements over libxsmm plotted. The performance improvement ranges from 88% to 133% compared to the considered baseline.

Reasons to accept
-----------------
+ Optimizing MatMul remains a long-standing but not fully addressed challenge in the compiler community, particularly at the register tiling level.

Areas of improvement
--------------------
- The techniques used in this paper have been previously published and make no new research contributions.
- The paper does not explain how to automatically determine tile sizes. As a result, the proposed approach appears to be a highly optimized library implementation rather than a genuine compilation approach, as claimed by the authors.
- The proposed approach is tightly coupled to VNNI instructions, which raises questions about its portability to other architectures.
- The evaluation only considers a single computation pattern, leaving the generality of the approach to other patterns unclear.

Comments for authors
--------------------
Thank you for submitting to CGO 2026. While the title and introduction suggest that the authors aim to move beyond libraries, the techniques presented remain closer to a highly optimized library implementation that still relies heavily on expert knowledge. My conclusion is based on the following weaknesses:

1. First, the proposed technique is highly tailored to the BRGEMM computation pattern, which is itself specialized for Intel’s VNNI instructions. Several observations support this conclusion:
    - The paper immediately turns to the introduction of BRGEMM right after the introductory section. Why not target general MatMul operations instead?
    - It appears that this computation pattern was chosen precisely because it aligns with VNNI instructions (Section II-B), which enable vectorization. How would this vectorization be supported on architectures without VNNI-like instructions?
    - The evaluation is limited to this single pattern. What concrete advantages does the proposed approach offer over existing libraries? Can it support fusion while maintaining competitive performance? Importantly, varying performance across libraries is not by itself evidence of superiority, since different libraries are optimized for different application scenarios.

2. Second, the techniques described in the paper are not novel research contributions. The main body of the work, particularly Section III-A, introduces register tiling, which is essentially a reimplementation of techniques already presented in [24]. The subsequent sections (III-C to III-F) focus more on implementation details than on introducing new ideas.

    A crucial weakness lies in the treatment of tile sizes. The authors state that tile sizes vary depending on architectural design, but the paper does not explain how these sizes can be automatically determined within the compiler. Without this, the approach remains a manually optimized library implementation rather than an automated compilation technique. The challenges identified in the introduction are therefore left unaddressed.

3. Third, the evaluation only examines the BRGEMM pattern and compares against libxsmm alone. This falls well below the expectations for a top-tier compiler venue such as CGO. To strengthen the contributions, the evaluation should be broadened to include additional baselines and demonstrate portability, generality, and robustness. Currently, the results are too narrow to substantiate the compiler-level claims of the paper.

4. Finally, the paper includes several grammatical errors and typos that suggest a hurried preparation. A thorough proofreading pass is required before resubmission. A few illustrative examples are listed below:
    - “strong loop vectorization is essential for accelerating compute-dense operations such as General Matrix Multiply (GEMM) has remained difficult to automate using purely mathematical approaches such as polyhedral analysis”: awkward phrasing; needs restructuring.
    - “To address this, input matrices must be pre-packed BF16 elements in pairs” : grammatically incomplete.
    - “but that’s more compute than can fit into registers”: informal phrasing.
    - “lower BRGEMMs to a target-specific nanokernels”: article usage incorrect.
    - “It’s corresponding results are stored in the accumulators v7-v10”: “It’s” should be “Its”.
    - “store it’s coresponding accumulation in register v4-v6”: multiple errors (“it’s” -> “its”, “coresponding” -> “corresponding”).
    - “lets see the generation of nanokernels”: informal; “let us”.

Questions for authors' response
-------------------------------
1. What are your concrete research contributions beyond reimplementation of existing techniques?
2. Why do you classify your approach as a compilation approach when the automatic determination of tile sizes and fusion with other operations are not discussed?
3. Beyond BRGEMM, what other computation patterns can your approach handle?
4. How would your approach generalize to target platforms that lack VNNI-like instructions?



Review #270B
===========================================================================

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Novelty
-------
2. Incremental improvement

Reviewer expertise
------------------
Y. I am knowledgeable in this area, but not an expert

Paper summary
-------------
This paper proposes a compilation framework for automatically generating high-performance Batch-Reduce GEMM (BRGEMM) kernels.  The proposed work specifically targets register tiling for Intel AVX-512 VNNI and AVX2 instruction sets, addressing the challenges of varying data layouts and types. The proposed approach leverages MLIR dialects to implement nano-kernels and lowering rules for different instruction sets. 
Experimental results show that the proposed compiler scheme achieves performance comparable to libxsmm across multiple x86 platforms.

Reasons to accept
-----------------
- Provides a thorough and insightful analysis of register tiling strategies for Intel AVX-512 VNNI and AVX2.

- Introduces well-structured nano-kernels for different vector instruction sets, supported by pseudocode.

- Leverages MLIR dialects to enable flexible and portable lowering across multiple architectures.

- Show competitive performance compared to the hand-tuned libxsmm library

Areas of improvement
--------------------
- The proposed approach largely leverages MLIR to implement register-tiling nano-kernels, 
which is a well-established technique. 

- Experiments are restricted to BRGEMM with batch size 512 and dimensions M = 1024, N = 1024, K = 1024. It is unclear if these are representative GEMM settings in ML workloads that this work targets. 

- The register tiling strategy appears to be tied to specific matrix sizes. It is unclear how the micro-kernels can be adapted to irregular matrix sizes. For example, how does the approach handle cases like K = 3 when using VNNI?

Comments for authors
--------------------
Thank you for submitting to CGO. I read the paper with great interest. This paper addresses an important problem of generating high-performance code using vector and tensor instructions for GEMMs. The work specifically targets BRGEMM, implementing register-tiling nano-kernels via MLIR dialects. Thank you for providing the implementation details. 

My main reservations are about the new contributions. Register tiling is a widely adopted optimization technique in existing libraries and compilers (e.g., [24]). The main contribution appears to be the integration of this strategy within MLIR, which should be better articulated in terms of its uniqueness and advantages over prior solutions.

The evaluation can be improved. Evaluation is limited to a single configuration (batch size 512, M=N=K=1024), which represents a large and regular GEMM shape. A key challenge for GEMM optimization is delivering high performance across diverse and irregular shapes. It would be interesting to know how well the proposed approach works on other GEMM shapes and batch sizes. 

I feel the evaluation can be further improved by including baselines like Intel MKL and TVM’s MetaScheduler, and report the results against the theoretical peak hardware performance.

Questions for authors' response
-------------------------------
- What's input to the proposed compiler scheme? Is it MLIR’s linalg.batch_matmul operator, or C/C++ GEMM loops?

- How does the register tiling work for different GEMM shapes? Does it require manual tuning for different GEMM configurations?

- In the evaluation, what specific tiling sizes were used for the loops, and how were these chosen?



Review #270C
===========================================================================

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Novelty
-------
2. Incremental improvement

Reviewer expertise
------------------
X. I am an expert in this area

Paper summary
-------------
The paper argues for shifting target-specific code generation from external libraries back into the compiler, specifically within the MLIR framework, to improve portability and productivity in generating high-performance microkernels. It introduces an MLIR-based compilation approach that automatically produces efficient BRGEMM nanokernels by composing templates covering various register tiling strategies, data types, and vector extensions. By integrating this process into the compiler itself, the approach eliminates reliance on hand-tuned or JIT-generated library kernels while maintaining competitive performance. Preliminary results demonstrate that the generated nanokernels match or exceed the performance of state-of-the-art hand-optimized implementations across modern Intel architectures.

Reasons to accept
-----------------
•	The paper introduces nanokernels as a principled way to structure computation, organizing high-performance kernels into an outer memory-tiling loop, an inner compute loop, and an innermost target-specific code region — a clear and useful model for both compilers and human performance engineers.
•	By embedding nanokernel generation directly into MLIR, the work removes reliance on external libraries or hand-tuned kernels, demonstrating that the compiler itself can automatically produce efficient BRGEMM implementations tailored to specific hardware.
•	The provided templates and abstractions for register tiling, data types, and vector extensions form a reusable framework and a valuable reference for engineers designing or reasoning about high-performance code.
•	The evaluation shows that compiler-generated kernels match or exceed the performance of hand-written implementations, validating the feasibility of compiler-based kernel synthesis.
•	Overall, the work points toward a future where performance portability and hardware specialization are intrinsic capabilities of compilers rather than external library concerns.

Areas of improvement
--------------------
•	The paper emphasizes integrating nanokernel generation into MLIR, but it is not entirely clear what the fundamental insight is beyond this specific compiler framework. Much of the contribution appears engineering-focused rather than conceptually novel.
•	It is sometimes difficult to distinguish which components are manually written and which are automatically generated. It seems that the authors provide the templates while MLIR handles vectorization and lowering, but this division of responsibility should be clarified.
•	If that understanding is correct, the portability and productivity advantages are not yet convincing. Writing and maintaining the templates for each ISA may still require substantial manual effort, and the current implementation—limited to x86 and BRGEMM—does not clearly demonstrate how the approach would scale to other architectures or kernels.
•	The paper claims that moving nanokernels into the compiler enables additional optimizations such as operator fusion, but the evaluation does not substantiate this. The results focus primarily on kernel-level performance rather than on demonstrating how compiler integration facilitates broader or higher-level optimizations.
•	Overall, while the work shows strong engineering and promising performance results, the conceptual generality, automation level, and demonstrated compiler benefits could be better articulated and empirically supported.

Questions for authors' response
-------------------------------
 Could the authors clarify what parts of their work are hand-written versus which are automatically generated?



Review #270D
===========================================================================

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Novelty
-------
2. Incremental improvement

Reviewer expertise
------------------
Z. I am not an expert; my evaluation is that of an informed outsider

Paper summary
-------------
This paper describes an approach for generating high-performance kernels using LLVM. The basic idea is to create what this paper calls _nanokernels_ that have target-specific register tiling of computations small enough to fit within registers. Then the compiler generates microkernels by translates contraction operations into these nano kernels.

Reasons to accept
-----------------
+ The paper explores a valid method for automatically generating high-performance kernels. 
+ The paper integrates its work in LLVM

Areas of improvement
--------------------
- The paper reads like an engineering tech report, with what was done, without providing readers insights into techniques and tradeoffs between different design choices.


==> plots/input.txt <==
threads,gemm-xsmm-emr-f32,gemm-vect-emr-f32,mlp-xsmm-emr-f32,mlp-vect-emr-f32,gemm-xsmm-zen5-f32,gemm-vect-zen5-f32,mlp-xsmm-zen5-f32,mlp-vect-zen5-f32,gemm-xsmm-arl-f32,gemm-vect-arl-f32,mlp-xsmm-arl-f32,mlp-vect-arl-f32,gemm-xsmm-adl-f32,gemm-vect-adl-f32,mlp-xsmm-adl-f32,mlp-vect-adl-f32,gemm-xsmm-dp-bf16,gemm-vect-dp-bf16,mlp-xsmm-dp-bf16,mlp-vect-dp-bf16,gemm-xsmm-arl-bf16,gemm-vect-arl-bf16,mlp-xsmm-arl-bf16,mlp-vect-arl-bf16,gemm-xsmm-fallback-bf16,gemm-vect-fallback-bf16,mlp-xsmm-fallback-bf16,mlp-vect-fallback-bf16,gemm-xsmm-fb-avx512-bf16,gemm-vect-fb-avx512-bf16,mlp-xsmm-fb-avx512-bf16,mlp-vect-fb-avx512-bf16
1,209,202,209,194,333,328,337,322,156,139,156,137,166,147,166,143,662,666,675,668,162,146,162,146,123,113,123,113,113,120,111,126
2,357,343,357,317,636,617,669,604,314,290,290,272,310,315,278,268,1276,1158,1235,1282,310,271,320,275,225,185,235,185,212,230,213,230
4,736,736,765,686,1183,1128,1239,1126,338,290,316,285,585,585,558,541,2474,2304,2525,2318,343,342,351,346,455,371,456,375,398,451,399,452
8,1519,1406,1527,1366,2219,2149,2191,2063,527,512,513,481,1097,1100,1098,1033,4473,4080,4459,4344,592,641,573,593,879,729,879,730,724,878,835,867
16,2837,2834,2885,2660,2719,2630,2719,2636,689,648,541,549,719,726,675,634,4406,5601,5834,4819,656,563,622,540,444,479,445,488,1330,1404,1058,1403

==> plots/input_gemm.txt <==
threads,xsmm-emr-f32,vector-emr-f32,xsmm-amx-vnni,vector-amx-vnni,xsmm-amx-splat,vector-amx-splat,xsmm-bf16dp-vnni,vector-bf16dp-vnni,xsmm-bf16dp-splat,vector-bf16dp-splat,xsmm-pcore-vnni,vector-pcore-vnni,xsmm-pcore-splat,vector-pcore-splat,xsmm-ecore-vnni,vector-ecore-vnni,xsmm-ecore-splat,vector-ecore-splat,xsmm-zen5-f32,vector-zen5-f32,xsmm-arm-f32,vector-arm-f32
1,110,107,1150,986,1027,927,669,674,564,666,162,147,111,147,101,95,78,95,336,333,79,60
2,218,214,2143,1926,2168,1806,1319,1332,1096,1313,324,293,222,294,210,203,155,197,670,670,158,120
4,438,438,6034,4943,5278,4411,2601,2642,2270,2584,634,572,434,573,358,403,291,393,1319,1319,315,239
8,868,866,11027,9401,9563,7928,5119,5049,4397,4948,1253,1132,847,1136,717,792,572,726,2575,2565,624,473
16,1685,1662,16618,15449,16365,14432,8269,8099,6970,7893,999999,999999,999999,999999,1366,1184,1080,1084,4228,4254,1212,823

==> plots/input_gemm_per.txt <==
threads,f32-arl(p),f32-arl(e),f32-adl(p),f32-adl(e),bf16-adl(p)-v,bf16-adl(e)-v
1,88,85,87,88,91,91
2,91,88,99,102,91,86
4,92,91,98,96,94,99
8,81,92,98,95,94,100
16,,93,,94,,100

==> plots/input_gemm_perf2.txt <==
threads,emr-f32,arl-p-f32,arl-e-f32,emr-bf16-vnni,emr-bf16-splat,arl-p-vnni,arl-p-splat,arl-e-vnni,arl-e-splat,amx-vnni,amx-splat,zen5-bf16-vnni,zen5-bf16-splat,srf-f32,srf-bf16-v,srf-bf16-s
1,92,88,85,90,91,89,132,89,131,90,91,0,0,100,100,126
2,93,92,85,97,96,90,132,95,122,97,96,0,0,96,102,126
4,93,88,86,89,88,90,132,99,130,89,88,0,0,86,94,112
8,92,85,87,89,87,89,131,104,132,89,87,0,0,88,92,110
16,93,,82,91,85,,,87,107,91,85,0,0,87,93,111
32,90,,,89,104,,,,,89,104,,,91,94,105
64,94,,,93,105,,,,,93,105,,,91,89,101
